Social Groups Based Content Caching in Wireless Networks

The unprecedented growth of wireless mobile traffic, mainly due to multimedia traffic over online social platforms has strained the resources in the mobile backhaul network. A promising approach to reduce the backhaul load is to proactively cache content at the network edge, taking into account the overlaid social network. Known caching schemes require complete knowledge of the social graph and mainly focus on one-to-one interactions forgoing the prevalent mode of content sharing among circles of 'friends'. We propose Bingo, a proactive content caching scheme that leverages the presence of interest groups in online social networks. The mobile network operator (MNO) can choose to incrementally deploy Bingo at select network nodes (base stations, packet core, data center) based on user profiles and revenue numbers. We approximate the group memberships of users using the available user-content request logs without any prior knowledge of the overlaid social graph. Bingo can cater to the evolving nature of online social groups and file popularity distribution for making caching decisions. We use synthetically generated group structures and simulate user requests at the base station for empirical evaluation against traditional and recent caching schemes. Bingo achieves up to 30%-34% gain over the best baseline.

==> ResultFiles/cacheCap_batchSize.tikz <==
%cacheCap.tikz

\begin{tikzpicture}
\begin{groupplot}[
      group style={group size=4 by 1,vertical sep=2cm},height=4cm,width=5cm,
    axis x line*=bottom,
    axis y line*=left,
    ymin=0, ymax=60,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    ytick={10,20,30,40,50,60}]
\nextgroupplot[ ylabel={Cache Hit Ratio (\%)}, xlabel={$S$},title={$B=300$, $\alpha=0.2$},xmin=50, xmax=500,xtick={100,200,300,400,500}]
\addplot[
    color=black,
    mark=square,
    ]
     table[x={cacheCap}, y = {SCBC_300}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=orange!50!black,
    mark=asterisk,
    ]
     table[x={cacheCap}, y = {FIFO_300}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=violet!50!black,
    mark=triangle,
    ]
     table[x={cacheCap}, y = {LRU_300}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=green!50!black,
    mark=diamond,
    ]
     table[x={cacheCap}, y = {LFU_300}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=red,
    mark=o,
    ]
     table[x={cacheCap}, y = {MPC_300}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=blue!50!black,
    mark=+,
    ]
     table[x={cacheCap}, y = {Random_300}] {ResultFiles/cacheCap_batchSize.txt};
;
\nextgroupplot[xlabel={$S$},title={$B=500$, $\alpha=0.2$},xmin=50, xmax=500,xtick={100,200,300,400,500}]
\addplot[
    color=black,
    mark=square,
    ]
     table[x={cacheCap}, y = {SCBC_500}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=orange!50!black,
    mark=asterisk,
    ]
     table[x={cacheCap}, y = {FIFO_500}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=violet!50!black,
    mark=triangle,
    ]
     table[x={cacheCap}, y = {LRU_500}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=green!50!black,
    mark=diamond,
    ]
     table[x={cacheCap}, y = {LFU_500}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=red,
    mark=o,
    ]
     table[x={cacheCap}, y = {MPC_500}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=blue!50!black,
    mark=+,
    ]
     table[x={cacheCap}, y = {Random_500}] {ResultFiles/cacheCap_batchSize.txt};
\nextgroupplot[legend style={at={(1,-0.25)},anchor=north,draw=none,nodes={scale=0.9}},legend columns=2,legend pos=north west,xlabel={$S$},title={$B=700$, $\alpha=0.2$},xmin=50, xmax=500,xtick={100,200,300,400,500}]
\legend{\Name,FIFO,LRU,LFU,MPC,RND};
\addplot[
    color=black,
    mark=square,
    ]
     table[x={cacheCap}, y = {SCBC_700}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=orange!50!black,
    mark=asterisk,
    ]
     table[x={cacheCap}, y = {FIFO_700}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=violet!50!black,
    mark=triangle,
    ]
     table[x={cacheCap}, y = {LRU_700}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=green!50!black,
    mark=diamond,
    ]
     table[x={cacheCap}, y = {LFU_700}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=red,
    mark=o,
    ]
     table[x={cacheCap}, y = {MPC_700}] {ResultFiles/cacheCap_batchSize.txt};
\addplot[
    color=blue!50!black,
    mark=+,
    ]
     table[x={cacheCap}, y = {Random_700}] {ResultFiles/cacheCap_batchSize.txt};
     
     
 \nextgroupplot[xlabel={$\alpha$ },title={$B=500$, $S=300$},xmin=0.1, xmax=1,
    ymin=0,ymax=60, ytick={10,20,30,40,50,60}]   
\addplot[
    color=black,
    mark=square,
    ]
     table[x={zipF}, y = {SCBC}] {ResultFiles/filePopl.txt};
\addplot[
    color=orange!50!black,
    mark=asterisk,
    ]
     table[x={zipF}, y = {FIFO}] {ResultFiles/filePopl.txt};
\addplot[
    color=violet!50!black,
    mark=triangle,
    ]
     table[x={zipF}, y = {LRU}] {ResultFiles/filePopl.txt};
\addplot[
    color=green!50!black,
    mark=diamond,
    ]
     table[x={zipF}, y = {LFU}] {ResultFiles/filePopl.txt};
\addplot[
    color=red,
    mark=o,
    ]
     table[x={zipF}, y = {MPC}] {ResultFiles/filePopl.txt};
\addplot[
    color=blue!50!black,
    mark=+,
    ]
     table[x={zipF}, y = {Random}] {ResultFiles/filePopl.txt};
\end{groupplot}
\end{tikzpicture}


==> ResultFiles/cacheCap_batchSize.txt <==
cacheCap	SCBC_300	FIFO_300	LRU_300	LFU_300	MPC_300	Random_300	SCBC_500	FIFO_500	LRU_500	LFU_500	MPC_500	Random_500	SCBC_700	FIFO_700	LRU_700	LFU_700	MPC_700	Random_700
50	6.7	5.1	5.1	4.7	0.5	0.9	3.6	3.0	3.0	2.7	0.7	1.3	2.6	2.2	2.2	2.2	0.8	1.2
100	13.6	10.2	10.3	9.3	1	1.8	7.9	6.0	6.1	5.7	1.5	2.1	5.8	4.5	4.5	4.2	1.4	2.1
150	20.2	15.2	15.3	13.8	2.2	3	12.3	9.1	9.1	8.6	2.4	2.7	8.9	6.7	6.7	6.3	2.4	3.1
200	26.4	20.1	20.3	17.4	3	4	16.3	12.1	12.2	11.4	3.4	3.1	12.0	8.9	8.9	8.3	3.1	4.0
250	32.4	24.9	25.3	21	3.9	4.7	20.2	15.0	15.2	14.0	4.1	4.0	14.9	11.1	11.2	10.4	3.8	4.6
300	38.1	29.7	30.2	24.5	4.4	5.4	24.1	18.0	18.2	16.5	5.4	5.2	17.8	13.2	13.3	12.3	4.7	5.3
350	43.4	34.4	35.1	27.5	5.2	6.4	27.7	20.9	21.2	19.0	5.9	5.9	20.6	15.4	15.5	14.3	5.4	6.5
400	48.5	38.9	39.9	30.2	6.3	7.2	31.3	23.8	24.1	21.6	6.7	6.7	23.3	17.5	17.7	16.0	6.0	7.2
450	53.2	43.4	44.7	32.9	7.3	8.3	34.8	26.6	27.1	23.6	7.7	7.6	26.0	19.6	19.9	17.9	6.6	8.0
500	57.7	48	49.3	34.1	8.1	8.7	38.3	29.4	30.0	25.7	8.6	8.2	28.6	21.7	22.0	19.7	7.3	8.4


==> ResultFiles/filePopl.txt <==
zipF	SCBC	FIFO	LRU	LFU	MPC	Random
0.1	24.34689055	18.26114008	18.47464595	16.94881044	4.497326084	5.345609149
0.2	23.96166542	18.38191151	18.62132014	16.73889679	5.86368671	5.462056834
0.3	24.4366877	18.16184926	18.39110588	15.90952301	5.013742476	5.720893916
0.4	24.27864625	18.48533532	18.72366947	14.52686834	5.418629177	5.657511638
0.5	24.43425968	19.21339023	19.5135187	15.85383411	7.271008993	6.787407156
0.6	25.08242693	19.4896207	19.81349789	16.79440569	10.48143349	6.39083815
0.7	26.22532259	22.30090831	23.19583606	21.22294404	15.95093507	9.779352738
0.8	27.55160609	28.44079301	30.41476195	31.15349108	26.70755651	17.84577892
0.9	30.58183639	38.27431462	41.18913147	42.3458576	39.20582926	28.07236328
1	34.20276779	49.99897046	53.78451079	54.42732073	50.29978454	41.46199017
